Regret Minimization for Piecewise Linear Rewards: Contracts, Auctions, and Beyond

Most microeconomic models of interest involve optimizing a piecewise linear function. These include contract design in hidden-action principal-agent problems, selling an item in posted-price auctions, and bidding in first-price auctions. When the relevant model parameters are unknown and determined by some (unknown) probability distributions, the problem becomes learning how to optimize an unknown and stochastic piecewise linear reward function. Such a problem is usually framed within an online learning framework, where the decision-maker (learner) seeks to minimize the regret of not knowing an optimal decision in hindsight. This paper introduces a general online learning framework that offers a unified approach to tackle regret minimization for piecewise linear rewards, under a suitable monotonicity assumption commonly satisfied by microeconomic models. We design a learning algorithm that attains a regret of $\widetilde{O}(\sqrt{nT})$, where $n$ is the number of ``pieces'' of the reward function and $T$ is the number of rounds. This result is tight when $n$ is \emph{small} relative to $T$, specifically when $n \leq T^{1/3}$. Our algorithm solves two open problems in the literature on learning in microeconomic settings. First, it shows that the $\widetilde{O}(T^{2/3})$ regret bound obtained by Zhu et al. [Zhu+23] for learning optimal linear contracts in hidden-action principal-agent problems is not tight when the number of agent's actions is small relative to $T$. Second, our algorithm demonstrates that, in the problem of learning to set prices in posted-price auctions, it is possible to attain suitable (and desirable) instance-independent regret bounds, addressing an open problem posed by Cesa-Bianchi et al. [CBCP19].

==> contract_reward.tikz <==

\begin{tikzpicture}
	% First plot
	\begin{axis}[
		name=plot1,
		axis lines=middle,
		xlabel={$\rho$},
		xlabel style={below right},
		ylabel={$u(\rho)$},
		ylabel style={left},
		xmin=0, xmax=1.1,
		ymin=0, ymax=0.3,
		xtick={0,0.5,0.8,1},
		ytick={0,0.1,0.2},
		grid=both,
		grid style={dashed,gray!50},
		extra y ticks={0.5, 0.8},
		extra y tick style={grid=major, grid style={red, thick, dashed}},
		width=7cm,
		height=6cm
		]
		
		% Function definitions with thick lines
		\addplot[black, thick, domain=0:0.5, samples=100] {0.2*(1-x)};
		\addplot[black, thick, domain=0.5:0.8, samples=100] {0.5*(1-x)};
		\addplot[black, thick, domain=0.8:1, samples=100] {0.8*(1-x)};
	\end{axis}
	% Second plot
	\begin{axis}[
		name=plot2,
		at={(plot1.right of south east)},
		anchor=left of south west,
		xshift=1.0cm,
		axis lines=middle,
		xlabel={$p$},
		xlabel style={below right},
		ylabel={$u(p)$},
		ylabel style={left},
		xmin=0, xmax=1.1,
		ymin=0, ymax=0.3,
		xtick={0,1/4,3/4,1},
		ytick={0,0.1,0.2},
		grid=both,
		grid style={dashed,gray!50},
		% extra y ticks={ 0.875},
		% extra y tick style={grid=major, grid style={red, thick, dashed}},
		width=7cm,
		height=6cm
		]
		
		% Function definitions with thick lines
		\addplot[black, thick, domain=0:1/4, samples=100] {x};
		\addplot[black, thick, domain=1/4:3/4, samples=100] {0.3*x};
		\addplot[black, thick, domain=3/4:1, samples=100] {0.0*x};
	\end{axis}
	\hspace{-0.8cm}
	
\end{tikzpicture}

==> jumps.tikz <==
\begin{tikzpicture}
	% First plot
	\begin{axis}[
		name=plot1,
		axis lines=middle,
		xlabel={$\alpha$},
		xlabel style={below right},
		ylabel={$\mu_{h(\alpha)}$},
		ylabel style={left},
		xmin=0, xmax=1.1,
		ymin=0, ymax=0.733,
		xtick={0,0.2,0.5,1},
		ytick={0},
		grid=both,
		grid style={dashed,gray!50},
		extra y ticks={0.2, 0.5,0.6},
		extra y tick style={grid=major, grid style={thick, dashed}},
		width=5.5cm,
		height=5.5cm
		]
		\addplot[domain=0:0.2, samples=2, thick, color=black] {0.2};
		\addplot[domain=0.2:0.5, samples=2, thick, color=black] {0.5};
		\addplot[domain=0.5:1, samples=2, thick, color=black] {0.6};
		\node at (axis cs:0.10, 0.04) {$\mathcal{A}_1$};
		\node at (axis cs:0.4, 0.04) {$\mathcal{A}_2$};
		\node at (axis cs:0.8, 0.04) {$\mathcal{A}_3$};
	\end{axis}
	
	% Second plot (central plot)
	\begin{axis}[
		at={(plot1.east)},
		anchor=west,
		xshift=2.4cm, % Adjusted to center the plot
		axis lines=middle,
		xlabel={$\alpha$},
		xlabel style={below right},
		ylabel={$\ell(\alpha)$},
		ylabel style={left},
		xmin=0, xmax=1.1,
		ymin=0, ymax=1.1,
		xtick={0,0.2,0.5,1},
		ytick={0},
		grid=both,
		grid style={dashed,gray!50},
		extra y ticks={0.5, 0.8},
		extra y tick style={grid=major, grid style={thick, dashed}},
		width=5.5cm,
		height=5.5cm
		]
		\addplot[domain=0:1, samples=100, thick, color=black] {(1-x)};
		\node at (axis cs:0.10, 0.06) {$\mathcal{A}_1$};
		\node at (axis cs:0.38, 0.06) {$\mathcal{A}_2$};
		\node at (axis cs:0.8, 0.06) {$\mathcal{A}_3$};
	\end{axis}
	
	% Third plot
	\begin{axis}[
		at={(plot1.east)},
		anchor=west,
		xshift=8.7cm, % Matches the spacing for symmetry
		axis lines=middle,
		xlabel={$\alpha$},
		xlabel style={below right},
		ylabel={$u(\alpha)$},
		ylabel style={left},
		xmin=0, xmax=1.1,
		ymin=0, ymax=0.55,
		xtick={0,0.2,0.5,1},
		ytick={0},
		grid=both,
		grid style={dashed,gray!50},
		extra y ticks={0.2, 0.3, 0.4},
		extra y tick style={grid=major, grid style={thick, dashed}},
		width=5.5cm,
		height=5.5cm
		]
		\addplot[domain=0:0.2, samples=2, thick, color=black] {0.2*(1-x)};
		\addplot[domain=0.2:0.5, samples=2, thick, color=black] {0.5*(1-x)};
		\addplot[domain=0.5:1, samples=2, thick, color=black] {0.6*(1-x)};
		\node at (axis cs:0.10, 0.03) {$\mathcal{A}_1$};
		\node at (axis cs:0.38, 0.03) {$\mathcal{A}_2$};
		\node at (axis cs:0.8, 0.03) {$\mathcal{A}_3$};
	\end{axis}
\end{tikzpicture}


==> regret_comparison.tikz <==
\begin{tikzpicture}
	% First plot
	\begin{axis}[
		axis lines=middle,
		xlabel={$n$},
		% xlabel style={below right},
		ylabel={$R_T$},
		ylabel style={left},
		xmin=0, xmax=1.3,
		ymin=0, ymax=1.4,
		xtick={0},
		ytick={0},
		grid=both,
		grid style={dashed,gray!50},
		% extra y ticks={ 0.36,0.42,0.5,0.6},
        extra y ticks={1},
		extra y tick style={grid=major, grid style={thick, dashed}},
        extra y tick labels={$T^{\nicefrac{2}{3}}$},
		extra x ticks={1},
		extra x tick labels={$T^{\nicefrac{1}{3}}$},
		extra x tick style={grid=major, grid style={thick, dashed}},
		width=9cm,
		height=7cm
		]
		
		% Function definitions with thick lines
		\addplot[blue, thick, domain=0:1, samples=100] {sqrt(x)};
        \addlegendentry{\hspace{0mm}LB (Thm~\ref{thm:lb})}
        \addplot[red, thick, domain=0:1, samples=100] {sqrt(x)+0.015};
        \addlegendentry{\hspace{-1mm}\textnormal{UB (Cor~\ref{cor:contracts})}}
        \addplot[red, thick, dashed, domain=0:1, samples=100] {1}; \addlegendentry{\hspace{-1.9mm}\textnormal{UB (Zhu23)}}
	\end{axis}
    \node[below] at (3.5, -0.5) {{principal-agent problems}};

    
	% Second plot
	\begin{axis}[
		name=plot2,
		at={(plot1.right of south east)},
		anchor=left of south west,
		xshift=3.0cm,
		axis lines=middle,
		xlabel={$n$},
		% xlabel style={below right},
		ylabel={$R_T$},
		ylabel style={left},
		xmin=0, xmax=1.3,
		ymin=0, ymax=1.4,
		xtick={0},
		ytick={0},
		grid=both,
		grid style={dashed,gray!50},
		% extra y ticks={ 0.36,0.42,0.5,0.6},
		extra y tick style={grid=major, grid style={thick, dashed}},
		extra x ticks={1},
		extra x tick labels={$T^{\nicefrac{1}{3}}$},
		extra x tick style={grid=major, grid style={thick, dashed}},
		width=9cm,
		height=7cm
		]
		
		% Function definitions with thick lines
        \addplot[blue, thick, domain=0:1, samples=100] {sqrt(x)};
        \addlegendentry{\hspace{-13mm}\textnormal{LB }}
		\addplot[red, thick, domain=0:1, samples=100] {sqrt(x)+0.015};
        \addlegendentry{\textnormal{UB (Cor~\ref{cor:contracts})}}
        \addplot[red, thick, dashed, domain=0:1, samples=100] {sqrt(x)+0.5};
        \addlegendentry{\hspace{-1.5mm}\textnormal{UB (Ces19)}}

        
    %\addplot[black, thick, dashed, very thick, domain=0:1, samples=100]
	\end{axis}
     \node[below] at (13.0, -0.5) {{posted-price auctions}};
	
\end{tikzpicture}

%Example of principal's expected utility by using linear contracts in a principal-agent problem. (\emph{Right}) Example of seller's expected utility in a posted-price auction.

==> tree.tikz <==

%\begin{tikzpicture}[
%	every node/.style={align=center},
%	level 1/.style={sibling distance=9cm},
%	level 2/.style={sibling distance=4.5cm},
%	level 3/.style={sibling distance=4.5cm},
%	leaf/.style={sibling distance=9cm}
%	]
%	\node (A) at (0,0) {\texttt{Find-Jumps([0,1],0,k=0)}}
%	child {node (B) {\texttt{Find-Jumps([0,1/2],0,1)}}
%		child {node[leaf] (D) {\texttt{Find-Jumps([1/2,1],0,1)}}}
%		child {node (E) {\texttt{Find-Jumps(\dots)}}
%			child {node[leaf] (G) {\texttt{Find-Jumps(\dots)}}}
%			child {node[leaf] (F) {\texttt{Find-Jumps(\dots)}}}
%		}
%	}
%	child {node[leaf] (C) {\texttt{Find-Jumps([1/2,1],0,1)}}};
%	% Caption
%	% \node at (0, -5) {\textbf{Tree Diagram with Red Square Leaves}};
%\end{tikzpicture}
\begin{tikzpicture}[
	every node/.style={align=center},
	level 1/.style={sibling distance=10cm},
	level 2/.style={sibling distance=7.5cm},
	level 3/.style={sibling distance=6.5cm},
	leaf/.style={rectangle, draw=red, fill=white, thick}
	]
	\node (A) at (0,0) {\texttt{Find-Jumps(I=[0,1],$\Delta_j$=1/2,k=1)}}
	child {node (B) {\texttt{Find-Jumps(I=[0,1/2],$\Delta_j$=1/2,k=2)}}
		child {node[leaf] (D) {\texttt{Find-Jumps(I=[0,1/4],$\Delta_j$=1/2,k=3)}}}
		child {node (E) {\texttt{Find-Jumps(I=[1/4,1/2],$\Delta_j$=1/2,k=3)}}
			child {node[leaf] (G) {\texttt{Find-Jumps(I=[1/4,3/8],$\Delta_j$=1/2,k=4)}}}
			child {node[leaf] (F) {\texttt{Find-Jumps(I=[3/8,1/2],$\Delta_j$=1/2,k=4)}}}
		}
	}
	child {node[leaf] (C) {\texttt{Find-Jumps(I=[1/2,1],$\Delta_j=1$,k=2)}}};
	% Caption
	% \node at (0, -5) {\textbf{Tree Diagram with Red Square Leaves}};
\end{tikzpicture}

